Enabling Reasoning with LegalRuleML

In order to automate verification process, regulatory rules written in natural language need to be translated into a format that machines can understand. However, none of the existing formalisms can fully represent the elements that appear in legal norms. For instance, most of these formalisms do not provide features to capture the behavior of deontic effects, which is an important aspect in automated compliance checking. This paper presents an approach for transforming legal norms represented using LegalRuleML to a variant of Modal Defeasible Logic (and vice versa) such that a legal statement represented using LegalRuleML can be transformed into a machine-readable format that can be understood and reasoned about depending upon the client's preferences.

==> Makefile.inc <==

DUMMY_MAIN=article.pdf doc.pdf paper.pdf
GENERATED_IMAGES_FOLDER=generatedImages

PDF=pdflatex
# uncomment the following line if gif file(s) is used in the document
#PDF=pdflatex -shell-escape
PDF_SHELL=pdflatex -shell-escape
BIBTEX=bibtex
BIBER=biber
IDX=makeindex
GLOSSARIES=makeglossaries

DVI="latex -synctex=1"
DVIPS=dvips
PSPDF=ps2pdf
MPOST=mpost

FIND_ARGS=-type f -print0
XARGS_ARGS=-0 -n1

# --- --- --- --- --- --- --- --- --- --- --- --- #
# --- do not modify anything beyond this line --- #
# --- --- --- --- --- --- --- --- --- --- --- --- #

all: pre compile extras post

REMOVE_FILES_EXT=acn acr alg bcf bm brf cut dem dvi els err \
	glg glignored glignoredin glignoredl glo gls idx ilg ind ist \
	loa loe lof lol lot nav nlo nls prf ps ptc rej snm soc spl tdo toc \
	vrb vtc xdy xwm
REMOVE_FILES_EXT2=aux bak backup bbl blg fdb_latexmk fls log \
	out run.xml synctex.gz

.SUFFIXES: .tex .aux .bbl .bcf .dvi .glg .glo .ind .idx .ps .toc
.PRECIOUS: %.tex %.aux %.bbl %.bcf %.blg %.dvi %.glg %.glo %.ind %.idx %.ps \
	%.toc


# --- --- --- --- --- --- --- --- --- ---  #
# set up latex packages and tikz libraries #
# --- --- --- --- --- --- --- --- --- ---  #
latexPackages:="\\usepackage{tikz}"
latexPackages+=$(foreach p,${LATEX_PACKAGES},"\\n\\usepackage{$(p)}")

tikzLibraries:=$(foreach l,${TIKZ_LIBS},"\\n\\usetikzlibrary{$(l)}")

mpostFiles:=$(foreach f,$(wildcard ${IMAGES_FOLDER}/*.mp),$(f:%.mp=%.mps))

texToPng:=$(foreach f,$(wildcard ${IMAGES_FOLDER}/*.tex),${GENERATED_IMAGES_FOLDER}/$(f:${IMAGES_FOLDER}/%.tex=%.png))
mpostToPng:=$(foreach f,$(wildcard ${IMAGES_FOLDER}/*.mp),${GENERATED_IMAGES_FOLDER}/$(f:${IMAGES_FOLDER}/%.mp=%.png))

# --- --- --- --- ---  #
# latex file functions #
# --- --- --- --- ---  #
define printTexHeader 
	rm -f $1 ;\
	echo "\\documentclass[border=0.50001bp,convert={convertexe={convert},outext=.png}]{standalone}" > $1 ;\
	echo "" >> $1 ;\
	echo "${latexPackages}" >> $1 ;\
	echo "${tikzLibraries}" >> $1 ;\
	echo "" >> $1
endef

define printTexDocument
	touch $1 ;\
	echo "" >> $1 ;\
	echo "\\\\begin{document}" >> $1 ;\
	echo "$2" >> $1 ;\
	echo "\\\\end{document}" >> $1 ;\
	echo "" >> $1
endef

# --- --- --- --- #
# makefile rules  #
# --- --- --- --- #
cleanLatexFiles:
	rm -fr *-blx.bbl *-blx.bib
	for ext in ${REMOVE_FILES_EXT};\
	do \
	  rm -fr ./*."$${ext}" ; \
	done
	for ext in ${REMOVE_FILES_EXT2} ;\
	do \
	  find . -iwholename "*.$${ext}" ${FIND_ARGS} | xargs ${XARGS_ARGS} rm -f ; \
	done

cleanMPostFiles:
	cd ${IMAGES_FOLDER} ;\
	for f in `find . -iname "*.mp" -d 1 -type f` ; do \
		fn=`basename $$f` ;\
		for ff in `find . -iname "$${fn%.mp}.*" -d 1 -type f` ; do \
			if [ $${f} != $${ff} ]; then \
				rm -f "$${ff}" ;\
			fi ;\
		done ;\
	done ;\
	rm -f mpxerr.tex

cleanGeneratedImages:
	rm -fr ${GENERATED_IMAGES_FOLDER}

clean: cleanLatexFiles cleanMPostFiles cleanGeneratedImages
	rm -f ${TARGETS} ${EXTRAS} ${PAPER_FILENAME}
	rm -f ${DUMMY_MAIN} *handout.pdf *Template.pdf

pre: clean mpost
#	for f in `find . -iname "*.bib" -d 1 -type f` ;\
#	do \
#		cp $${f} $${f%.bib}-orig.bib ;\
#		cat $${f%.bib}-orig.bib|grep -v ISBN|grep -v ISSN|grep -v Doi|grep -v Url|grep -v File >$${f} ;\
#	done

compile: ${TARGETS}

extras: ${EXTRAS}

post:
	for f in `find . -iname "*-orig.bib" -d 1 -type f` ; do \
		cp $${f} $${f%-orig.bib}.bib ;\
		rm $${f} ;\
	done

.aux.bbl:
	if [ -f "$(<:%.aux=%.bcf)" ]; then \
		${BIBER} $(<:%.aux=%.bcf) ;\
		for f in `find . -iname "$(<:%.aux=%*-blx.bcf)" -type f` ; do \
			${BIBER} "$${f}" ;\
		done \
	else \
		${BIBTEX} $< ;\
		for f in `find . -iname "$(<:%.aux=%*-blx.aux)" -type f` ; do \
			${BIBTEX} "$${f}" ;\
		done \
	fi

.idx.ind:
	${IDX} $<

.glo.glg:
	${GLOSSARIES} $<

.tex.aux:
	${PDF} $<

.tex.glo:
	${PDF} $<

.tex.idx:
	${PDF} $<

# .tex.dvi:
# 	"${DVI}" $<

# .dvi.ps:
# 	${DVIPS} $<

# .ps.pdf:
# 	${PSPDF} $<

images.pdf: images.tex
	${PDF} $<

# --- --- --- --- --- ---  --- --- --- #
# generate mps images from mpost files #
# --- --- --- --- --- ---  --- --- --- #
${IMAGES_FOLDER}/%.mps: ${IMAGES_FOLDER}/%.mp
	rm -f $@
	file=$(<F) ; cd ${IMAGES_FOLDER} ; ${MPOST} $${file} ;\
	mv $${file%.mp}.1 $(@F)

mpost: ${mpostFiles}

# --- --- --- --- --- --- --- --- --- --- ---  #
# generate png files from latex or mpost files #
# --- --- --- --- --- --- --- --- --- --- ---  #
generateImagesInit: mpost
	mkdir -p "${GENERATED_IMAGES_FOLDER}/${IMAGES_FOLDER}"
	cp -R "${IMAGES_FOLDER}/"* "${GENERATED_IMAGES_FOLDER}/${IMAGES_FOLDER}/"

${GENERATED_IMAGES_FOLDER}/%.png: ${GENERATED_IMAGES_FOLDER}/%.tex
	cd ${GENERATED_IMAGES_FOLDER} ; ${PDF_SHELL} $(<F)

${GENERATED_IMAGES_FOLDER}/%.tex: ${IMAGES_FOLDER}/%.tex
	dest=$@ ;\
	@${call printTexHeader,$${dest}} ;\
	echo "\\\\tikzset{ % paper defined styles" >> "$${dest}" ;\
	echo "}" >> "$${dest}" ;\
	@${call printTexDocument,$${dest},"\\\\input{$<}"} 

${GENERATED_IMAGES_FOLDER}/%.tex: ${IMAGES_FOLDER}/%.mps
	dest=$@ ;\
	@${call printTexHeader,$${dest}} ;\
	@${call printTexDocument,$${dest},"\\\\includegraphics{$<}"} 

generateImages: generateImagesInit ${texToPng} ${mpostToPng}
	rm -fr "${GENERATED_IMAGES_FOLDER}/${IMAGES_FOLDER}"



==> misc/results_tcpcTheories.csv <==
row,rules,lrml_parsing_time,lrml_parsing_memory,lrml_rendering_time,lrml_rendering_memory,dfl_parsing_time,dfl_parsing_memory,dfl_rendering_time,dfl_rendering_memory
1,84,4.50,14.10,1.90,10.13,0.20,10.29,0.00,10.11
2,168,10.60,18.60,4.20,12.23,2.00,11.29,0.10,10.97
3,252,13.10,22.76,5.70,13.18,2.00,12.39,0.30,11.92
4,336,15.90,27.12,7.40,15.41,2.20,14.77,1.00,12.91
5,420,20.10,33.15,8.80,16.41,3.00,15.91,1.00,13.91
6,504,28.10,36.97,11.80,18.44,5.50,16.87,1.30,14.72
7,588,30.10,41.45,12.00,19.49,4.20,19.31,1.60,17.00
8,672,34.30,46.11,13.70,21.73,4.80,20.45,1.70,18.01
9,756,38.50,51.19,14.60,22.65,5.30,21.53,1.70,18.93
10,840,43.20,55.03,17.8,24.74,6.10,22.57,2.50,19.83

